Shortcomings of Class-level Documentation: A Survey

To better understand the shortcomings of class-level documentation, we conducted a survey of 167 experienced software developers. The survey focused on the participants' programming-related information needs and how often class-level documentation satisfies such needs.

==> data/Class+Doc+V2_May+23,+2019_11.35.csv <==
Q2.1_1,Q2.1_2,Q2.1_3,Q2.1_4,Q2.1_5,Q2.1_6,Q2.1_7,Q2.1_8,Q2.1_9,Q2.1_10,Q2.2_1,Q2.2_2,Q2.2_3,Q2.2_4,Q2.2_5,Q2.2_6,Q2.2_7,Q2.2_8,Q2.2_9,Q2.2_10
How frequently do you read class-level documentation because you want to learn: - The purpose of the class,How frequently do you read class-level documentation because you want to learn: - What features the class provides,How frequently do you read class-level documentation because you want to learn: - How to create an instance of the class,How frequently do you read class-level documentation because you want to learn: - How to accomplish a specific task using the class,How frequently do you read class-level documentation because you want to learn: - How to subclass or implement the the class/interface,"How frequently do you read class-level documentation because you want to learn: - The class's place in the broader software design (e.g., role in design pattern)",How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to concurrency,How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to security,How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to deprecation,How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to performance,How frequently does class-level documentation sufficiently explain: - The purpose of the class,How frequently does class-level documentation sufficiently explain: - What features the class provides,How frequently does class-level documentation sufficiently explain: - How to create an instance of the class,How frequently does class-level documentation sufficiently explain: - How to accomplish a specific task using the class,How frequently does class-level documentation sufficiently explain: - How to subclass or implement the the class/interface,"How frequently does class-level documentation sufficiently explain: - The class's place in the broader software design (e.g., role in design pattern)",How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to concurrency,How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to security,How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to deprecation,How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to performance
"{""ImportId"":""QID3_1""}","{""ImportId"":""QID3_2""}","{""ImportId"":""QID3_3""}","{""ImportId"":""QID3_4""}","{""ImportId"":""QID3_5""}","{""ImportId"":""QID3_6""}","{""ImportId"":""QID3_7""}","{""ImportId"":""QID3_8""}","{""ImportId"":""QID3_9""}","{""ImportId"":""QID3_10""}","{""ImportId"":""QID4_1""}","{""ImportId"":""QID4_2""}","{""ImportId"":""QID4_3""}","{""ImportId"":""QID4_4""}","{""ImportId"":""QID4_5""}","{""ImportId"":""QID4_6""}","{""ImportId"":""QID4_7""}","{""ImportId"":""QID4_8""}","{""ImportId"":""QID4_9""}","{""ImportId"":""QID4_10""}"
Often,Often,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Often,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Sometimes
Sometimes,Sometimes,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Often,Often,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Sometimes,Sometimes
Often,Often,Often,Often,Rarely,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Rarely,Often,Sometimes,Often,Rarely,Rarely,Sometimes,Rarely,Sometimes,Rarely
Often,Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Often,Sometimes,Sometimes,Sometimes,Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely
Often,Often,Often,Often,Often,Often,Sometimes,Often,Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Often,Sometimes,Sometimes,Sometimes,Sometimes
Sometimes,Often,Often,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Often,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Often,Sometimes,Rarely,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Rarely,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes
Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Rarely,Rarely,Sometimes
Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Often,Sometimes,Often,Rarely,Rarely,,,,,Sometimes,Sometimes,Sometimes,Sometimes
Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often
Often,Often,,Often,,Rarely,Sometimes,Sometimes,,Rarely,Often,Often,,Often,,Rarely,Sometimes,Sometimes,,Rarely
Rarely,Sometimes,Rarely,Often,Rarely,Sometimes,Often,Often,Often,Often,Sometimes,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Sometimes,Often,Rarely
Often,Often,Sometimes,Often,Sometimes,Often,Sometimes,Rarely,Rarely,Rarely,Often,Often,Sometimes,Often,Sometimes,Often,Sometimes,Rarely,Rarely,Rarely
Sometimes,Often,Often,Often,Sometimes,Often,Sometimes,Sometimes,Sometimes,Often,Rarely,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Sometimes
Sometimes,Sometimes,Often,Often,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Often,Sometimes,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Sometimes,Rarely
Sometimes,Often,Rarely,Often,Often,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Sometimes,Rarely
Often,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Often,Rarely,Rarely,Often,Often,Sometimes,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely
Sometimes,Often,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Often,Sometimes,Rarely,Rarely,Often,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Often,Rarely
Rarely,Rarely,Rarely,Often,Sometimes,Sometimes,Rarely,Often,Sometimes,Often,Rarely,Often,Rarely,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes
Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
Often,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely
Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes
Sometimes,Often,Rarely,Rarely,Rarely,Sometimes,Sometimes,Often,Rarely,Rarely,Often,Often,Often,Sometimes,Sometimes,Rarely,Sometimes,Often,Sometimes,Rarely
Sometimes,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Often,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes
Often,Often,Sometimes,Sometimes,Rarely,Sometimes,Often,Rarely,Rarely,Often,Often,Sometimes,Often,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often
Sometimes,Sometimes,Sometimes,Often,Sometimes,Sometimes,Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Rarely,Sometimes,Often,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes
Often,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Rarely,Rarely,Often,Sometimes,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Rarely,Rarely,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
Sometimes,Often,Sometimes,Often,Often,Rarely,Rarely,Rarely,Sometimes,Rarely,Often,Sometimes,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Sometimes,Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes
Often,Rarely,Rarely,Sometimes,Rarely,Often,Rarely,Rarely,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Rarely,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Often,Rarely,Often,Rarely,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Sometimes,Often,Often,Sometimes,Often,Sometimes,Sometimes,Sometimes,Often,Sometimes
"",,,,,,,,,,,,,,,,,,,
Often,,,,,Often,Often,,,Often,Rarely,,,,,,Rarely,,,Rarely
"",,,,,,,,,,,,,,,,,,,
Sometimes,Often,Rarely,Sometimes,Rarely,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Often,Often,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Sometimes,Sometimes,Sometimes,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely
"",,,,,,,,,,,,,,,,,,,
Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Rarely,Sometimes,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Sometimes,Rarely,Sometimes,Rarely,Rarely,Sometimes,Often,Sometimes
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Sometimes,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Rarely,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Rarely,Rarely


==> data/Class+Doc+V2_May+28,+2019_11.18.csv <==
Q2.1_1,Q2.1_2,Q2.1_3,Q2.1_4,Q2.1_5,Q2.1_6,Q2.1_7,Q2.1_8,Q2.1_9,Q2.1_10,Q2.2_1,Q2.2_2,Q2.2_3,Q2.2_4,Q2.2_5,Q2.2_6,Q2.2_7,Q2.2_8,Q2.2_9,Q2.2_10
How frequently do you read class-level documentation because you want to learn: - The purpose of the class,How frequently do you read class-level documentation because you want to learn: - What features the class provides,How frequently do you read class-level documentation because you want to learn: - How to create an instance of the class,How frequently do you read class-level documentation because you want to learn: - How to accomplish a specific task using the class,How frequently do you read class-level documentation because you want to learn: - How to subclass or implement the the class/interface,"How frequently do you read class-level documentation because you want to learn: - The class's place in the broader software design (e.g., role in design pattern)",How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to concurrency,How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to security,How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to deprecation,How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to performance,How frequently does class-level documentation sufficiently explain: - The purpose of the class,How frequently does class-level documentation sufficiently explain: - What features the class provides,How frequently does class-level documentation sufficiently explain: - How to create an instance of the class,How frequently does class-level documentation sufficiently explain: - How to accomplish a specific task using the class,How frequently does class-level documentation sufficiently explain: - How to subclass or implement the the class/interface,"How frequently does class-level documentation sufficiently explain: - The class's place in the broader software design (e.g., role in design pattern)",How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to concurrency,How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to security,How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to deprecation,How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to performance
"{""ImportId"":""QID3_1""}","{""ImportId"":""QID3_2""}","{""ImportId"":""QID3_3""}","{""ImportId"":""QID3_4""}","{""ImportId"":""QID3_5""}","{""ImportId"":""QID3_6""}","{""ImportId"":""QID3_7""}","{""ImportId"":""QID3_8""}","{""ImportId"":""QID3_9""}","{""ImportId"":""QID3_10""}","{""ImportId"":""QID4_1""}","{""ImportId"":""QID4_2""}","{""ImportId"":""QID4_3""}","{""ImportId"":""QID4_4""}","{""ImportId"":""QID4_5""}","{""ImportId"":""QID4_6""}","{""ImportId"":""QID4_7""}","{""ImportId"":""QID4_8""}","{""ImportId"":""QID4_9""}","{""ImportId"":""QID4_10""}"
Often,Often,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Often,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Sometimes
Sometimes,Sometimes,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Often,Often,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Sometimes,Sometimes
Often,Often,Often,Often,Rarely,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Rarely,Often,Sometimes,Often,Rarely,Rarely,Sometimes,Rarely,Sometimes,Rarely
Often,Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Often,Sometimes,Sometimes,Sometimes,Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely
Often,Often,Often,Often,Often,Often,Sometimes,Often,Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Often,Sometimes,Sometimes,Sometimes,Sometimes
Sometimes,Often,Often,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Often,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Often,Sometimes,Rarely,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Rarely,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes
Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Rarely,Rarely,Sometimes
Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Often,Sometimes,Often,Rarely,Rarely,,,,,Sometimes,Sometimes,Sometimes,Sometimes
Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often
Often,Often,,Often,,Rarely,Sometimes,Sometimes,,Rarely,Often,Often,,Often,,Rarely,Sometimes,Sometimes,,Rarely
Rarely,Sometimes,Rarely,Often,Rarely,Sometimes,Often,Often,Often,Often,Sometimes,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Sometimes,Often,Rarely
Often,Often,Sometimes,Often,Sometimes,Often,Sometimes,Rarely,Rarely,Rarely,Often,Often,Sometimes,Often,Sometimes,Often,Sometimes,Rarely,Rarely,Rarely
Sometimes,Often,Often,Often,Sometimes,Often,Sometimes,Sometimes,Sometimes,Often,Rarely,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Sometimes
Sometimes,Sometimes,Often,Often,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Often,Sometimes,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Sometimes,Rarely
Sometimes,Often,Rarely,Often,Often,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Sometimes,Rarely
Often,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Often,Rarely,Rarely,Often,Often,Sometimes,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely
Sometimes,Often,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Often,Sometimes,Rarely,Rarely,Often,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Often,Rarely
Rarely,Rarely,Rarely,Often,Sometimes,Sometimes,Rarely,Often,Sometimes,Often,Rarely,Often,Rarely,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes
Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
Often,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely
Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes
Sometimes,Often,Rarely,Rarely,Rarely,Sometimes,Sometimes,Often,Rarely,Rarely,Often,Often,Often,Sometimes,Sometimes,Rarely,Sometimes,Often,Sometimes,Rarely
Sometimes,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Often,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes
Often,Often,Sometimes,Sometimes,Rarely,Sometimes,Often,Rarely,Rarely,Often,Often,Sometimes,Often,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often
Sometimes,Sometimes,Sometimes,Often,Sometimes,Sometimes,Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Rarely,Sometimes,Often,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes
Often,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Rarely,Rarely,Often,Sometimes,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Rarely,Rarely,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
Sometimes,Often,Sometimes,Often,Often,Rarely,Rarely,Rarely,Sometimes,Rarely,Often,Sometimes,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Sometimes,Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes
Often,Rarely,Rarely,Sometimes,Rarely,Often,Rarely,Rarely,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Rarely,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Often,Rarely,Often,Rarely,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Sometimes,Often,Often,Sometimes,Often,Sometimes,Sometimes,Sometimes,Often,Sometimes
"",,,,,,,,,,,,,,,,,,,
Often,,,,,Often,Often,,,Often,Rarely,,,,,,Rarely,,,Rarely
"",,,,,,,,,,,,,,,,,,,
Sometimes,Often,Rarely,Sometimes,Rarely,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Often,Often,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Sometimes,Sometimes,Sometimes,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely
"",,,,,,,,,,,,,,,,,,,
Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Rarely,Sometimes,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Sometimes,Rarely,Sometimes,Rarely,Rarely,Sometimes,Often,Sometimes
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Sometimes,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Rarely,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Rarely,Rarely
Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely
Often,Often,Often,Often,Sometimes,Often,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely
Often,Often,Often,Often,Often,Often,Sometimes,Often,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Often,Often,Often,Often,Rarely,Rarely,Rarely,Rarely,Sometimes,Often,Sometimes,Sometimes,Sometimes,Often,Rarely,Rarely,Rarely,Rarely
Often,Often,Sometimes,Sometimes,Rarely,Often,Often,Often,Rarely,Often,Often,Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Often,Often,Often,Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Often,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Sometimes
Often,Often,Rarely,Often,Often,Often,Sometimes,Sometimes,Rarely,Sometimes,Often,Often,Rarely,Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Often,Often,Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Often,Often,Often,Often,Often,Sometimes,Rarely,Rarely,Rarely,Rarely
Sometimes,Rarely,Rarely,Sometimes,Rarely,Often,Often,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Rarely,Rarely,Sometimes
Sometimes,Sometimes,Rarely,Often,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
Often,Often,Often,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Often,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Often,Rarely,Often,Sometimes,Sometimes,Sometimes,Often,Sometimes,Rarely,Often,Often,Often,Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Sometimes,Often,Sometimes,Sometimes,Often,Often,Rarely,Often,Sometimes,Sometimes,Often,Often,Often,Rarely,Rarely,Rarely,Rarely,Sometimes
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Sometimes,Sometimes,Often,Often,Often,Rarely,Rarely,Rarely,Rarely,Sometimes,Often,Rarely,Often,Often,Often,Sometimes,Rarely,Rarely,Sometimes
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,,,,,,,,,,


==> data/Class+Doc+V3+-+Java_May+23,+2019_11.34.csv <==
Q2.1_1,Q2.1_2,Q2.1_3,Q2.1_4,Q2.1_5,Q2.1_6,Q2.1_7,Q2.1_8,Q2.1_9,Q2.1_10,Q2.2_1,Q2.2_2,Q2.2_3,Q2.2_4,Q2.2_5,Q2.2_6,Q2.2_7,Q2.2_8,Q2.2_9,Q2.2_10
How frequently do you read class-level documentation because you want to learn: - The purpose of the class,How frequently do you read class-level documentation because you want to learn: - What features the class provides,How frequently do you read class-level documentation because you want to learn: - How to create an instance of the class,How frequently do you read class-level documentation because you want to learn: - How to accomplish a specific task using the class,How frequently do you read class-level documentation because you want to learn: - How to subclass or implement the the class/interface,"How frequently do you read class-level documentation because you want to learn: - The class's place in the broader software design (e.g., role in design pattern)",How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to concurrency,How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to security,How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to deprecation,How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to performance,How frequently does class-level documentation sufficiently explain: - The purpose of the class,How frequently does class-level documentation sufficiently explain: - What features the class provides,How frequently does class-level documentation sufficiently explain: - How to create an instance of the class,How frequently does class-level documentation sufficiently explain: - How to accomplish a specific task using the class,How frequently does class-level documentation sufficiently explain: - How to subclass or implement the the class/interface,"How frequently does class-level documentation sufficiently explain: - The class's place in the broader software design (e.g., role in design pattern)",How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to concurrency,How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to security,How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to deprecation,How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to performance
"{""ImportId"":""QID3_1""}","{""ImportId"":""QID3_2""}","{""ImportId"":""QID3_3""}","{""ImportId"":""QID3_4""}","{""ImportId"":""QID3_5""}","{""ImportId"":""QID3_6""}","{""ImportId"":""QID3_7""}","{""ImportId"":""QID3_8""}","{""ImportId"":""QID3_9""}","{""ImportId"":""QID3_10""}","{""ImportId"":""QID4_1""}","{""ImportId"":""QID4_2""}","{""ImportId"":""QID4_3""}","{""ImportId"":""QID4_4""}","{""ImportId"":""QID4_5""}","{""ImportId"":""QID4_6""}","{""ImportId"":""QID4_7""}","{""ImportId"":""QID4_8""}","{""ImportId"":""QID4_9""}","{""ImportId"":""QID4_10""}"
Often,Often,Sometimes,Often,Sometimes,Sometimes,Rarely,Often,Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Rarely,Sometimes
Often,Often,Sometimes,Often,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Often,Often,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Often,Rarely
Often,Often,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Often,Often,Often,Sometimes,Rarely,Often,Sometimes,Sometimes,Often,Sometimes
Rarely,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely
Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Often,Often,Rarely,Sometimes,Rarely,Rarely,Rarely,Sometimes,Often,Rarely
Often,Often,Often,Often,Sometimes,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Often,Often,Often,Often,Sometimes,Rarely,Rarely,Rarely,Sometimes,Sometimes
Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Sometimes
"",,,,,,,,,,,,,,,,,,,
Often,Often,Often,Often,Often,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Often,Often,Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Rarely,Sometimes,Sometimes,Often,Often,Often,Often,Often,Often,Sometimes,Often,Often,Often,Sometimes,Sometimes,Sometimes,Often,Sometimes
"",,,,,,,,,,,,,,,,,,,
Sometimes,Often,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
Rarely,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Often,Often,Often,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Often,Often,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Often,Often,Sometimes,Sometimes
Often,Sometimes,Rarely,Sometimes,Rarely,Rarely,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Sometimes,Often,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Sometimes,Sometimes,Sometimes,Rarely,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Often,Rarely,Rarely,Sometimes,Often,Sometimes,Sometimes,Sometimes,Rarely,Often,Sometimes,Rarely,Rarely,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely
Often,Often,Often,Often,Often,Often,Rarely,Rarely,Rarely,Often,Rarely,Often,Often,Often,Often,Often,Rarely,Rarely,Rarely,Often
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
Often,Often,Rarely,Often,Rarely,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Sometimes,Rarely,Often,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Rarely,Sometimes,Often,Rarely,,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Rarely,Rarely,Rarely
Rarely,,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Sometimes,Often,Sometimes,Sometimes,Rarely,Sometimes,Sometimes,Often,Sometimes
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Sometimes,Rarely,Rarely,Sometimes,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Sometimes,Often,Often,Often,Often,Often,Often,Often,Sometimes,Often,Sometimes,Often,Sometimes,Sometimes,Often,Sometimes,Sometimes,Sometimes
Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Sometimes
Sometimes,Sometimes,Rarely,Sometimes,Often,Sometimes,Sometimes,Often,Sometimes,Often,Often,Often,Often,Rarely,Rarely,Sometimes,Rarely,Rarely,Sometimes,Rarely
Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Often,Rarely,Rarely,Sometimes,Sometimes,Rarely,Often,Sometimes,Rarely,Rarely,Rarely
Sometimes,Often,Rarely,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Often,Rarely
Often,Often,Sometimes,Often,Often,Often,Often,Often,Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely
Sometimes,Often,Often,Often,Sometimes,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Often,Often,Sometimes,Sometimes,Often,Sometimes,Often,Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Sometimes
Sometimes,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Often,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often
Often,Sometimes,Often,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Sometimes
Often,Sometimes,Rarely,Sometimes,Sometimes,Often,Sometimes,Rarely,Rarely,Rarely,Sometimes,Often,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Rarely
Often,Often,Sometimes,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Sometimes,Often,Often,Sometimes,Rarely,Rarely,Rarely,Rarely
Often,Often,Rarely,Often,Rarely,Sometimes,Sometimes,Rarely,Rarely,Often,Often,Often,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Sometimes,Sometimes,Sometimes,Often,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Rarely
Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely


==> data/Class+Doc+V3+-+Java_May+28,+2019_11.13.csv <==
Q2.1_1,Q2.1_2,Q2.1_3,Q2.1_4,Q2.1_5,Q2.1_6,Q2.1_7,Q2.1_8,Q2.1_9,Q2.1_10,Q2.2_1,Q2.2_2,Q2.2_3,Q2.2_4,Q2.2_5,Q2.2_6,Q2.2_7,Q2.2_8,Q2.2_9,Q2.2_10
How frequently do you read class-level documentation because you want to learn: - The purpose of the class,How frequently do you read class-level documentation because you want to learn: - What features the class provides,How frequently do you read class-level documentation because you want to learn: - How to create an instance of the class,How frequently do you read class-level documentation because you want to learn: - How to accomplish a specific task using the class,How frequently do you read class-level documentation because you want to learn: - How to subclass or implement the the class/interface,"How frequently do you read class-level documentation because you want to learn: - The class's place in the broader software design (e.g., role in design pattern)",How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to concurrency,How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to security,How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to deprecation,How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to performance,How frequently does class-level documentation sufficiently explain: - The purpose of the class,How frequently does class-level documentation sufficiently explain: - What features the class provides,How frequently does class-level documentation sufficiently explain: - How to create an instance of the class,How frequently does class-level documentation sufficiently explain: - How to accomplish a specific task using the class,How frequently does class-level documentation sufficiently explain: - How to subclass or implement the the class/interface,"How frequently does class-level documentation sufficiently explain: - The class's place in the broader software design (e.g., role in design pattern)",How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to concurrency,How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to security,How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to deprecation,How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to performance
"{""ImportId"":""QID3_1""}","{""ImportId"":""QID3_2""}","{""ImportId"":""QID3_3""}","{""ImportId"":""QID3_4""}","{""ImportId"":""QID3_5""}","{""ImportId"":""QID3_6""}","{""ImportId"":""QID3_7""}","{""ImportId"":""QID3_8""}","{""ImportId"":""QID3_9""}","{""ImportId"":""QID3_10""}","{""ImportId"":""QID4_1""}","{""ImportId"":""QID4_2""}","{""ImportId"":""QID4_3""}","{""ImportId"":""QID4_4""}","{""ImportId"":""QID4_5""}","{""ImportId"":""QID4_6""}","{""ImportId"":""QID4_7""}","{""ImportId"":""QID4_8""}","{""ImportId"":""QID4_9""}","{""ImportId"":""QID4_10""}"
Often,Often,Sometimes,Often,Sometimes,Sometimes,Rarely,Often,Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Rarely,Sometimes
Often,Often,Sometimes,Often,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Often,Often,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Often,Rarely
Often,Often,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Often,Often,Often,Sometimes,Rarely,Often,Sometimes,Sometimes,Often,Sometimes
Rarely,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely
Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Often,Often,Rarely,Sometimes,Rarely,Rarely,Rarely,Sometimes,Often,Rarely
Often,Often,Often,Often,Sometimes,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Often,Often,Often,Often,Sometimes,Rarely,Rarely,Rarely,Sometimes,Sometimes
Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Sometimes
"",,,,,,,,,,,,,,,,,,,
Often,Often,Often,Often,Often,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Often,Often,Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Rarely,Sometimes,Sometimes,Often,Often,Often,Often,Often,Often,Sometimes,Often,Often,Often,Sometimes,Sometimes,Sometimes,Often,Sometimes
"",,,,,,,,,,,,,,,,,,,
Sometimes,Often,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
Rarely,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Often,Often,Often,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Often,Often,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Often,Often,Sometimes,Sometimes
Often,Sometimes,Rarely,Sometimes,Rarely,Rarely,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Sometimes,Often,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Sometimes,Sometimes,Sometimes,Rarely,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Often,Rarely,Rarely,Sometimes,Often,Sometimes,Sometimes,Sometimes,Rarely,Often,Sometimes,Rarely,Rarely,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely
Often,Often,Often,Often,Often,Often,Rarely,Rarely,Rarely,Often,Rarely,Often,Often,Often,Often,Often,Rarely,Rarely,Rarely,Often
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
Often,Often,Rarely,Often,Rarely,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Sometimes,Rarely,Often,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Rarely,Sometimes,Often,Rarely,,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Rarely,Rarely,Rarely
Rarely,,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Sometimes,Often,Sometimes,Sometimes,Rarely,Sometimes,Sometimes,Often,Sometimes
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Sometimes,Rarely,Rarely,Sometimes,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Sometimes,Often,Often,Often,Often,Often,Often,Often,Sometimes,Often,Sometimes,Often,Sometimes,Sometimes,Often,Sometimes,Sometimes,Sometimes
Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Sometimes
Sometimes,Sometimes,Rarely,Sometimes,Often,Sometimes,Sometimes,Often,Sometimes,Often,Often,Often,Often,Rarely,Rarely,Sometimes,Rarely,Rarely,Sometimes,Rarely
Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Often,Rarely,Rarely,Sometimes,Sometimes,Rarely,Often,Sometimes,Rarely,Rarely,Rarely
Sometimes,Often,Rarely,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Often,Rarely
Often,Often,Sometimes,Often,Often,Often,Often,Often,Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely
Sometimes,Often,Often,Often,Sometimes,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Often,Often,Sometimes,Sometimes,Often,Sometimes,Often,Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Sometimes
Sometimes,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Often,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often
Often,Sometimes,Often,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Sometimes
Often,Sometimes,Rarely,Sometimes,Sometimes,Often,Sometimes,Rarely,Rarely,Rarely,Sometimes,Often,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Rarely
Often,Often,Sometimes,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Sometimes,Often,Often,Sometimes,Rarely,Rarely,Rarely,Rarely
Often,Often,Rarely,Often,Rarely,Sometimes,Sometimes,Rarely,Rarely,Often,Often,Often,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Sometimes,Sometimes,Sometimes,Often,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Rarely
Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely
Rarely,Often,Sometimes,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Often,Often,Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Rarely,Sometimes,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Often,Sometimes,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Sometimes,Often,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Often,Sometimes,Often,Often,Often,Often,Often,Sometimes,Often,Sometimes,Often,Often,Sometimes
Often,Often,Rarely,Often,Sometimes,Sometimes,Rarely,Sometimes,Often,Rarely,Often,Often,Rarely,Sometimes,Rarely,Sometimes,Rarely,Rarely,Often,Rarely
"",,,,,,,,,,,,,,,,,,,
Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely
Sometimes,Rarely,Sometimes,Often,Often,Often,Often,Often,Rarely,Rarely,Sometimes,Often,Rarely,Rarely,Sometimes,Rarely,Rarely,Sometimes,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
Sometimes,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often
Sometimes,Sometimes,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Rarely,Rarely,Often,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely,Sometimes
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Rarely,Often,Rarely,Often,Sometimes,Sometimes,Often,Often,Often,Often,Often,Sometimes,Often,Sometimes,Often,Often,Often,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Rarely,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Sometimes,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely
Often,Often,Often,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Often,Often,Often,Sometimes,Rarely,Sometimes,Often,Often,Often,Often
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Rarely,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Often,Sometimes,Often,Rarely,Sometimes,Rarely,Sometimes,Rarely,Sometimes
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often
"",,,,,,,,,,,,,,,,,,,
Sometimes,Sometimes,Rarely,Rarely,Rarely,Often,Sometimes,Sometimes,Rarely,Sometimes,Often,Often,Often,Sometimes,Rarely,Sometimes,Often,Often,Rarely,Rarely
Often,Often,Sometimes,Rarely,Sometimes,Rarely,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often,Often
"",,,,,,,,,,,,,,,,,,,
Often,Often,Often,Often,Sometimes,Rarely,Sometimes,Sometimes,Rarely,Often,Rarely,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Often,Often,Often,Sometimes,Sometimes,Often,Sometimes,Often,Often,Often,Rarely,Often,Often,Sometimes,Sometimes,Often,Rarely,Sometimes
"",,,,,,,,,,,,,,,,,,,
Often,Often,Rarely,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Often,Often,Sometimes,Often,Sometimes,Sometimes,Often,Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Often,Rarely
Sometimes,Often,Often,Often,Sometimes,Rarely,Sometimes,Rarely,Rarely,Rarely,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
Often,Often,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Rarely,,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Often,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Sometimes,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Rarely,Rarely,Rarely,Rarely,Rarely,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Often,Rarely,Rarely,Rarely,Rarely
Often,Often,Often,Often,Sometimes,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
Sometimes,Sometimes,Sometimes,Often,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Often,Often,Sometimes,Rarely,Sometimes,Sometimes,Rarely,Often,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Sometimes
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Rarely,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Often,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Rarely
Rarely,Often,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Sometimes,,Often,,,,,,,,Sometimes
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Often,Often,Rarely,Sometimes,Sometimes,Often,Often,Often,Often,Often,Often,Often,Sometimes,Rarely,Sometimes,Rarely,Often,Sometimes,Sometimes,Sometimes
Often,Often,Often,Often,Often,Rarely,Sometimes,Rarely,Rarely,Sometimes,Often,Often,Often,Often,Often,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,Often,Rarely,Rarely,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Often,Sometimes,Sometimes,Often,Sometimes,Rarely,Rarely,Rarely,Rarely,Often,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Rarely,Rarely,Rarely
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
"",,,,,,,,,,,,,,,,,,,
Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Rarely,Sometimes
"",,,,,,,,,,,,,,,,,,,
Sometimes,Often,Sometimes,Often,Sometimes,Rarely,Often,Often,Often,Sometimes,Sometimes,Sometimes,Often,Sometimes,Sometimes,Sometimes,Often,Often,Often,Often


==> data/Class-level+information+needs_May+10,+2019_12.37.csv <==
Q2.1_1,Q2.1_2,Q2.1_3,Q2.1_4,Q2.1_5,Q2.1_6,Q2.1_7,Q2.1_8,Q2.1_9,Q2.1_10,Q2.2_1,Q2.2_2,Q2.2_3,Q2.2_4,Q2.2_5,Q2.2_6,Q2.2_7,Q2.2_8,Q2.2_9,Q2.2_10
How frequently do you read class-level documentation because you want to learn: - The purpose of the class,How frequently do you read class-level documentation because you want to learn: - What features the class provides,How frequently do you read class-level documentation because you want to learn: - How to create an instance of the class,How frequently do you read class-level documentation because you want to learn: - How to accomplish a specific task using the class,How frequently do you read class-level documentation because you want to learn: - How to subclass or implement the the class/interface,"How frequently do you read class-level documentation because you want to learn: - The class's place in the broader software design (e.g., role in design pattern)",How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to concurrency,How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to security,How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to deprecation,How frequently do you read class-level documentation because you want to learn: - Risks and workarounds related to performance,How frequently does class-level documentation sufficiently explain: - The purpose of the class,How frequently does class-level documentation sufficiently explain: - What features the class provides,How frequently does class-level documentation sufficiently explain: - How to create an instance of the class,How frequently does class-level documentation sufficiently explain: - How to accomplish a specific task using the class,How frequently does class-level documentation sufficiently explain: - How to subclass or implement the the class/interface,"How frequently does class-level documentation sufficiently explain: - The class's place in the broader software design (e.g., role in design pattern)",How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to concurrency,How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to security,How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to deprecation,How frequently does class-level documentation sufficiently explain: - Risks and workarounds related to performance
"{""ImportId"":""QID3_1""}","{""ImportId"":""QID3_2""}","{""ImportId"":""QID3_3""}","{""ImportId"":""QID3_4""}","{""ImportId"":""QID3_5""}","{""ImportId"":""QID3_6""}","{""ImportId"":""QID3_7""}","{""ImportId"":""QID3_8""}","{""ImportId"":""QID3_9""}","{""ImportId"":""QID3_10""}","{""ImportId"":""QID4_1""}","{""ImportId"":""QID4_2""}","{""ImportId"":""QID4_3""}","{""ImportId"":""QID4_4""}","{""ImportId"":""QID4_5""}","{""ImportId"":""QID4_6""}","{""ImportId"":""QID4_7""}","{""ImportId"":""QID4_8""}","{""ImportId"":""QID4_9""}","{""ImportId"":""QID4_10""}"
Often,Often,Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Often,Often,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Sometimes,Rarely
Often,Often,Often,Often,Rarely,Rarely,Sometimes,Rarely,Sometimes,Often,Often,Often,Often,Sometimes,Rarely,Rarely,Sometimes,Rarely,Rarely,Sometimes
Often,Often,Often,Sometimes,Often,Sometimes,Often,Sometimes,Often,Sometimes,Often,Sometimes,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Often,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Sometimes,Rarely,Sometimes,Rarely
Often,Often,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Rarely,Rarely,Sometimes,Rarely
Often,Often,Often,Sometimes,Often,Often,Rarely,Sometimes,Rarely,Sometimes,Often,Sometimes,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes
Sometimes,Sometimes,Rarely,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Often,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,Sometimes,,
